Towards Coarse and Fine-grained Multi-Graph Multi-Label Learning

Multi-graph multi-label learning (\textsc{Mgml}) is a supervised learning framework, which aims to learn a multi-label classifier from a set of labeled bags each containing a number of graphs. Prior techniques on the \textsc{Mgml} are developed based on transfering graphs into instances and focus on learning the unseen labels only at the bag level. In this paper, we propose a \textit{coarse} and \textit{fine-grained} Multi-graph Multi-label (cfMGML) learning framework which directly builds the learning model over the graphs and empowers the label prediction at both the \textit{coarse} (aka. bag) level and \textit{fine-grained} (aka. graph in each bag) level. In particular, given a set of labeled multi-graph bags, we design the scoring functions at both graph and bag levels to model the relevance between the label and data using specific graph kernels. Meanwhile, we propose a thresholding rank-loss objective function to rank the labels for the graphs and bags and minimize the hamming-loss simultaneously at one-step, which aims to addresses the error accumulation issue in traditional rank-loss algorithms. To tackle the non-convex optimization problem, we further develop an effective sub-gradient descent algorithm to handle high-dimensional space computation required in cfMGML. Experiments over various real-world datasets demonstrate cfMGML achieves superior performance than the state-of-arts algorithms.

==> introduction.txt <==
结构信息在学习中的重要性受到了日益关注。图是一种强力的结构信息表示方式，很多学习模型纷纷通过将传统的特征向量数据结构化为图数据以提高性能。
例如，在被广泛研究的MI学习中，可以通过发现示例间的关系，将MI转为一个单图。这种方式只抓住了global关系，没有利用local结构信息，只能实现粗粒度（包级）标注。在很多研究（比如图像相关的）中发现，相比于图像的全局信息，人们对图像中某个对象对应的部分可能更感兴趣[引用]。图1进一步解释了这个问题（画图通过比较global和local的区别说明local structure的重要性）。local structure如此重要，出现了很多有关MGL的研究。MGL不能处理多标记，而复杂对象往往是ML的。ML学习涉及多标记和细粒度两个问题，而MGL因为单标记，无法解决这两个问题。现有的MGML虽然关注了ML问题，但是没关注细粒度问题。本研究既抓住了global又抓住了local，能同时解决这两个问题。

简单说，从结构信息的有用性引出现有方法纷纷开始关注图结构化的数据。然后以MI为例，指出MI中的转向量为图的方式。进一步指出这种方式的不足在于只抓住了global，忽视了local。通过引用、举例，说明local结构的重要性。指出MGL正是因为重视了local的重要性而出现的新学习模型。说明本文研究与现有MGL的区别。

相关工作
先介绍MGL，再介绍MIML。MGL与本文不同：1.模型（单标记，细粒度）；2.技术（耗时）。MIML与本文不同：1. 结构信息（早期）；2. 局部 结构信息（改进后）

----------------------------------------------------------------------------------------------------

结构信息在学习中的重要性受到了日益关注，并被广泛应用于....。图是结构信息最强力的表示方式，很多学习模型纷纷通过将传统的特征向量数据结构化为图数据以提高性能。例如，在被广泛研究的MI学习中（简单解释MI），可以通过发现示例间的关系，将MI转为一个单图。

然而这种instance-to-graph的转换方式是现有方法利用结构信息的常用方式，但只能抓住示例间的global关系，因为每个示例对应的区域在被表示成传统的特征向量后，其局部结构信息已经丢失。在很多研究中发现，局部结构很重要。例如，图像相关的研究中，相比于图像的全局信息，人们对图像中某个对象对应的部分可能更感兴趣[引用]。图1进一步解释了这个问题（先通过图1(a)~(c)解释说明传统向量表示的问题和global的问题，局部结构丢失）。

local structure如此重要，出现了很多有关MGL的研究。以图1(d)为例，引出wu的工作，并解释MG及其好处（关注局部结构信息，可能有助于提高粗粒度（包级 ）标注的精度）。现有的MGL大多没考虑多标记问题，而复杂对象往往是ML的（如图1(d)）。Zhu等人[]的MGML关注了ML问题，但是没关注细粒度问题。引用相关文献并以图为例，解释细粒度的有用性和基于多图表示细粒度的可能性。

本研究既抓住了global又抓住了local，能同时提供粗粒度和细粒度的标注。基本解决方案:

贡献点:
